Stabilizing Off-Policy Q-Learning via Bootstrapping Error Reduction

Off-policy reinforcement learning aims to leverage experience collected from prior policies for sample-efficient learning. However, in practice, commonly used off-policy approximate dynamic programming methods based on Q-learning and actor-critic methods are highly sensitive to the data distribution, and can make only limited progress without collecting additional on-policy data. As a step towards more robust off-policy algorithms, we study the setting where the off-policy experience is fixed and there is no further interaction with the environment. We identify bootstrapping error as a key source of instability in current methods. Bootstrapping error is due to bootstrapping from actions that lie outside of the training data distribution, and it accumulates via the Bellman backup operator. We theoretically analyze bootstrapping error, and demonstrate how carefully constraining action selection in the backup can mitigate it. Based on our analysis, we propose a practical algorithm, bootstrapping error accumulation reduction (BEAR). We demonstrate that BEAR is able to learn robustly from different off-policy distributions, including random and suboptimal demonstrations, on a range of continuous control tasks.

==> todo.txt <==
- pi_\phi vs  Q-learning, step 4 in 'm'
- confusing ?
- ensembles -- variance vs not-variance

- know behaviour policy: 2 domains: pi_behaviour
- MMD vs sampled-MMD
- DQN-random? 
- 

- plots comparing MC to Q-values
TODOs (after the deadline)
- Bandits setting
- 



Writing:

-- Error: Hopper
-- Define \Pi initially, \Pi: mixture of policies
-- \Pi = all policies supported on the data support
-- introduction: 
    -- what is the problem with current approaches?
    -- how do we solve them?
    -- talk about Fujimoto difference (Related work, clearly relevant)
-- V_0, V_1, V_k,... show the algorithm (AVI)
-- infinity norm removed -- point wise (4.1)
-- policies: (multimodal data)


-- delta^2



-- discussion
-- diagram
--point about onpolicy
-- figures


Post deadline:
-- Check KL results once (why it fails)
-- Check usage of ensembles
-- Improve some of these plots (Hopper-medium)
-- Try some other kernels: mixture kernel
-- Maybe some other methods of doing support matching

Long term -- more application based:
-- Use a NF policy
-- try out multiple ants, and multiple point mass
-- navigation tasks


Post arxiv:
-- Matthew acknowledgement
-- AVI definition
-- shortcuts
-- Add Sergey's and Justin's affiliations
--
